A Provable Defense for Deep Residual Networks

We present a training system, which can provably defend significantly larger neural networks than previously possible, including ResNet-34 and DenseNet-100. Our approach is based on differentiable abstract interpretation and introduces two novel concepts: (i) abstract layers for fine-tuning the precision and scalability of the abstraction, (ii) a flexible domain specific language (DSL) for describing training objectives that combine abstract and concrete losses with arbitrary specifications. Our training method is implemented in the DiffAI system.

==> plots/data/resnet_tiny.dat <==
name  acc  acc_abs_layers  hbox  hbox_abs_layers
Baseline  32.9  32.7  19.6  19.2
InSamp  33.6  30  19.3  20.3
InSampLPA  30.1  31.1  19.2  20.7
Adv$_3$InSampLPA  28.2  28.4  19.2  20.4
